Newton Nonholonomic Source Seeking for Distance-Dependent Maps

The topics of source seeking and Newton-based extremum seeking have flourished, independently, but never combined. We present the first Newton-based source seeking algorithm. The algorithm employs forward velocity tuning, as in the very first source seeker for the unicycle, and incorporates an additional Riccati filter for inverting the Hessian inverse and feeding it into the demodulation signal. Using second-order Lie bracket averaging, we prove convergence to the source at a rate that is independent of the unknown Hessian of the map. The result is semiglobal and practical, for a map that is quadratic in the distance from the source. The paper presents a theory and simulations, which show advantage of the Newton-based over the gradient-based source seeking.

==> newton-ss-matlab-code/newton-ss-paper-code/newton_ss_data.txt <==
t_new x1_new x2_new F_new d t_grad x1_grad x2_grad F_grad 
0.0000000000 4.0000000000 -4.0000000000 4.9100000000 1.0000000000 0.0000000000 4.0000000000 -4.0000000000 4.9100000000 
0.0774265617 4.9629094850 -3.9625279398 4.8775938831 0.6429649160 0.0519249410 4.7490379647 -3.9792586198 4.8853436621 
0.1759318985 6.4969134964 -3.7618416412 4.8107808638 2.5376660527 0.2651477706 4.9889248295 -4.0959982292 4.8725163683 
0.2711285185 5.6117131407 -3.9727680803 4.8494737592 0.6560956693 0.4508884655 4.7425960206 -4.0864842181 4.8823329510 
0.3793008566 4.3888385186 -4.3864933182 4.8852371825 2.6074572881 0.7352482696 4.4682955365 -4.5232016129 4.8777898823 
0.4552824903 4.9369194172 -4.1349687851 4.8733631811 0.7520527420 1.0278774822 5.2771707316 -3.5982524242 4.8747744744 
0.5954647674 6.0343715872 -3.5153034367 4.8416417567 2.0944694460 1.1705390514 4.7267707269 -4.6537245977 4.8638073826 
0.6992672029 5.2089019731 -4.1469516055 4.8619091989 0.8582949530 1.3324818329 5.0892234335 -3.4840780291 4.8855380403 
0.8217896426 4.7887628231 -4.5180429166 4.8663432515 1.6185574600 1.5367724118 5.0285157100 -4.4437997139 4.8595565235 
0.9499075461 5.5999696964 -3.5319921818 4.8621464719 1.4303702539 1.6707650288 4.9897278311 -4.1598465793 4.8704872071 
1.0522588948 5.5302278362 -3.6736140592 4.8616441181 1.2951142114 1.8978418920 5.0503816945 -3.9041615558 4.8758012689 
1.1891570688 5.0234200357 -4.6849261215 4.8511670535 2.0227856869 2.1565020645 4.7040782974 -3.5169393188 4.8997241022 
1.2694644892 5.1732905291 -4.2407087704 4.8604072641 1.2927331722 2.4413269220 5.4766343318 -4.3266603018 4.8444653815 
1.4306573013 5.4059595265 -3.3726935294 4.8747892303 2.0528141763 2.7197373863 4.9041646509 -3.7994609704 4.8846025833 
1.5911897664 5.3148122882 -4.6827113258 4.8391001610 1.8437013351 3.0390869555 4.2745493258 -3.8097950399 4.9069118927 
1.7367297891 5.1953907488 -3.6381959308 4.8771930935 1.3533747348 3.3023124801 5.4558403444 -3.8365739411 4.8604966755 
1.9142232535 5.3556148057 -4.0111030261 4.8598093912 1.5317905969 3.5999138971 5.2565489215 -3.6898956760 4.8732312627 
2.0880483990 5.3834602037 -4.2119756271 4.8523424461 1.9280734259 3.8868178253 4.4388030349 -4.3448707358 4.8849323672 
2.2769957920 5.0064376576 -3.5650656866 4.8868444766 2.2779213932 4.1805058305 5.0607238565 -3.8003054125 4.8783440568 
2.4457556742 5.7541333089 -4.3500345503 4.8308774250 2.3466992229 4.4131352480 4.9678049005 -3.7192884295 4.8843099735 
2.6001261167 4.7069131831 -3.6095871968 4.8972442466 2.0274081022 4.6508571130 4.9921125387 -4.2457335723 4.8676412553 
2.7989244816 5.7668716477 -4.0622366859 4.8394982059 2.1503886559 4.8635869006 4.8756499977 -3.4276609226 4.8954289977 
3.0318647710 4.5281732223 -3.8271852366 4.8977950868 2.4590782276 5.1549623640 5.2404787124 -4.4477541921 4.8506566566 
3.2932618075 5.7530649738 -3.8266042822 4.8470934079 2.9126639957 5.4403453328 4.9621752113 -3.7648058785 4.8832850802 
3.5814111054 5.2489615051 -3.7994795250 4.8705462026 2.8833175571 5.7601078140 4.3656057539 -3.4952029846 4.9122332999 
3.8404237436 4.7065068754 -4.2960577582 4.8769890502 3.0507428395 6.0430911066 5.2582875215 -3.9593081267 4.8655474140 
4.1258924804 5.4695281991 -3.4329367684 4.8705206818 3.6554886953 6.3338536456 5.4159002458 -3.7822947479 4.8637933048 
4.4682508300 5.2384993500 -3.3387092631 4.8828278112 3.7033435386 6.6121083527 4.2871975182 -4.0507538524 4.8994361670 
4.7943285106 5.1043565087 -4.1446811262 4.8663261913 4.2587041470 6.9188018975 4.9132773527 -3.9167603404 4.8808938474 
5.0981752377 5.3610767115 -4.3826214131 4.8476944115 4.5906711109 7.2010916223 5.3135533789 -3.3218225941 4.8800119854 
5.4243128526 4.9449366554 -3.5516392423 4.8896330598 5.2398670029 7.4909432262 4.7289040149 -4.2788738142 4.8767213068 
5.7325556527 4.4731958412 -3.4088589357 4.9106715464 5.3231583700 7.7460187314 4.9835703815 -3.8082148848 4.8812254809 
6.0584751082 5.1077076837 -3.7729355418 4.8771878303 5.9494558710 8.0467554949 4.7910901026 -3.1750177635 4.9044846678 
6.3398838572 5.3770181664 -3.6222744610 4.8698269431 6.5990967387 8.2881590533 5.2037174555 -4.4519380549 4.8520644161 
6.6230417984 4.1963038767 -3.8966338457 4.9069657695 7.2673931884 8.5801199548 4.8924611369 -3.7097900219 4.8875289217 
6.9382116089 4.6087671148 -3.9006248760 4.8928158762 7.5955702828 8.8090391410 4.7824533441 -3.7689098145 4.8901309257 
7.2504525298 5.1457856249 -3.2053973067 4.8897434214 8.5045543711 9.0477373397 5.3025454281 -3.9198026740 4.8648142759 
7.6459039554 4.9193391399 -3.0126813732 4.9029394720 9.4095727965 9.3202267988 4.2029596187 -3.7296595838 4.9114500412 
7.9884911453 4.6961341869 -3.3435318022 4.9042322538 9.9222537117 9.6311109508 4.9768824281 -3.8437384176 4.8804877898 
8.2706992436 5.0308878240 -4.1560352288 4.8689569249 11.2230308335 9.7510332060 4.3134361406 -4.0114584550 4.8997612946 
8.5617205193 4.5150897735 -3.1486885419 4.9151364072 12.8829143291 9.9708874829 5.5163322746 -3.4793440655 4.8672779790 
8.7725635485 4.7725957052 -3.5155687881 4.8971971766 12.4382209165 10.2382847940 4.7177118658 -3.9744056278 4.8866576482 
8.9372345573 3.9756315750 -2.9658101107 4.9364060367 14.6210036370 10.3801434207 5.2930553684 -3.3014221280 4.8813656590 
9.1593102024 4.9053306894 -3.3989191472 4.8949678957 13.9051534414 10.5618453278 4.6236673451 -4.4605124349 4.8744694433 
9.4069232804 4.0287555220 -3.1624114206 4.9307530842 16.2166908354 10.8607967211 4.9904118268 -3.5244037372 4.8885199961 
9.6500108326 4.0676988389 -3.2928425442 4.9266604845 15.3328689076 11.0702823497 4.8858573752 -4.1363879210 4.8753159163 
9.8325223060 3.9368951759 -3.2677930377 4.9311588073 17.7441909104 11.2939928696 4.8985288838 -3.6415299817 4.8891189595 
10.0908801019 3.8065732646 -3.5183477040 4.9289053568 17.2719295373 11.5066879005 4.9293365336 -3.9600945091 4.8789907745 
10.4204021548 4.3321359227 -2.8837231348 4.9267422867 20.2377028684 11.7676434874 5.1915036229 -4.0621364558 4.8652730885 
10.7499818333 4.1626599783 -2.6805140504 4.9358672719 20.1921707090 12.0609976772 4.3075758191 -3.4717619961 4.9147516742 
11.0161048580 4.0587130460 -3.8019257770 4.9139674322 22.1630850795 12.3038017491 5.3311988866 -3.9528279207 4.8626076174 
11.2828266214 3.9822296864 -2.6564780404 4.9418119330 26.2953215077 12.5588604773 4.7690945533 -3.7438599525 4.8913257940 
11.4642509307 4.1936846974 -3.3368110786 4.9216984602 24.2939679875 12.8740368428 4.1957579625 -4.0028913174 4.9038488739 
11.6120068422 3.5354611205 -2.2372263703 4.9602035391 25.0403050549 13.1046611809 5.4184298552 -3.4598904192 4.8721320837 
11.7703182916 4.1347706035 -2.9013138671 4.9327910942 27.7290933527 13.4077065716 4.7934011085 -3.7584361219 4.8900056910 
11.9719767848 3.4880980654 -2.4562837738 4.9584430279 24.7795878447 13.5224452247 5.1810074553 -3.2904905557 4.8863641484 
12.1244225794 3.2837813141 -2.2918142384 4.9655777944 34.2868416791 13.7370247747 4.5137729600 -4.4427964584 4.8790027607 
12.3110012881 3.9139120096 -2.5841708809 4.9449975971 30.6203152197 13.9994915764 4.8824899088 -3.4869422445 4.8937069519 
12.4770075042 2.6140472359 -2.3418808445 4.9779710366 35.1581121447 14.2285747323 4.7609095755 -3.9625845782 4.8853932589 
12.6232688879 3.6560480052 -2.3403372690 4.9557445250 31.7196275100 14.4409954163 4.8026664086 -3.6776083074 4.8918507097 
12.8352995288 2.6434708782 -2.5761159093 4.9740743106 30.1690886348 14.5855779972 5.0366047124 -4.3394433970 4.8627697010 
13.0048091514 3.0539165522 -2.3692364196 4.9695330921 35.0153406038 14.8122379023 4.4675657028 -3.3221681003 4.9129176171 
13.2537589095 2.5762095183 -2.8165409544 4.9710787126 34.3077413685 15.0867395048 4.6858804807 -3.7433842152 4.8944406406 
13.4744663606 3.2290720341 -2.0457673435 4.9696880426 37.5774524921 15.3220995840 5.0425635091 -3.7984819326 4.8791308957 
13.7482704548 2.6611489188 -3.0626640439 4.9649300066 42.6606772467 15.4695470385 4.9676316881 -3.8125688588 4.8817367760 
14.0181237646 3.0140829341 -2.1685926488 4.9728893058 47.2291691737 15.6890430067 4.4768536176 -3.6515785417 4.9044031008 
14.2259109167 2.9201152053 -2.4716624504 4.9707368362 44.7484048926 15.9492494725 4.4063110583 -3.8173552154 4.9022977728 
14.4030485143 2.8130848886 -1.6069802297 4.9817214909 55.0747481338 16.1690323677 5.0228364639 -3.4947126107 4.8879659789 
14.5931282660 3.1175299471 -2.5454609316 4.9656380872 48.1170788551 16.4795160831 4.2277535267 -4.1046330585 4.8997143037 
14.7545130343 2.4097419271 -1.3536067901 4.9894379497 48.4809256246 16.7448620091 4.7686804620 -3.6380629037 4.8941883585 
14.8948644375 2.8694738454 -1.8695204779 4.9787450084 52.5289446513 16.9995096027 4.7111271572 -3.3977843971 4.9023908260 
15.0924718806 2.5408197195 -1.6862278326 4.9857748298 47.9832240293 17.1988504851 4.6843739726 -3.9734645527 4.8879194849 
15.2850770649 2.2841373286 -1.4550653339 4.9907195343 59.6214193322 17.4283127281 4.5583223508 -3.3181690877 4.9098221706 
15.4725005795 2.6209887251 -1.6421620538 4.9848001172 56.2654221073 17.6844554436 4.9328951306 -4.3540804144 4.8664124023 
15.6038428345 1.5157442103 -1.4441793387 4.9976835631 57.9589511978 17.9904123951 4.5296077387 -3.5122530320 4.9061522696 
15.7803074411 2.6406083617 -1.4338764498 4.9856007771 56.5039949909 18.2422808170 4.4596179265 -3.6475469870 4.9051076938 
16.0446589328 1.2834363042 -1.7493509901 4.9967906848 66.3350125185 18.4562362775 4.9147481806 -3.7916919528 4.8844060136 
16.2605522018 2.4295969416 -1.2301722029 4.9895163667 65.0317576102 18.7399985804 3.9617491932 -3.6565913760 4.9208528199 
16.5213284538 1.5747491927 -1.7966693772 4.9951749063 68.9290343506 19.0307466071 4.9596207062 -3.7223847505 4.8845501257 
16.7875169964 1.7310213326 -1.8555848231 4.9936679121 64.0727096153 19.1531699933 4.0491770595 -3.9397747273 4.9103012191 
17.0780392884 1.9833880744 -0.8601235654 4.9950669124 69.5032316502 19.3596423416 5.2735161745 -3.3939460958 4.8800304080 
17.3373635012 1.8381889243 -1.9301396706 4.9921613976 69.9378939921 19.6370441566 4.3044778637 -4.0589598135 4.8986159545 
17.5968333689 1.8728779144 -1.3651518449 4.9955237414 73.4443782070 19.7844415046 5.0403094644 -3.2171205265 4.8938013800 
17.8312204582 1.6164699304 -1.0938222996 4.9980558110 67.5585200618 19.9508094563 4.4432990040 -4.2277688068 4.8886260025 
18.0401597252 1.9405864416 -1.3704351540 4.9948903747 75.3368620471 20.2554886314 4.7662569731 -3.2171805000 4.9044970952 
18.3029863630 1.0745249155 -0.8128936637 4.9997971863 71.7824179282 20.4609408363 4.6433191904 -4.3210261679 4.8784850523 
18.5600209363 2.1471081966 -1.2839523786 4.9930175692 77.0040051897 20.6972323409 4.5822194678 -3.3701270891 4.9077510063 
18.7953015012 0.9092271768 -1.0102997728 4.9999582710 84.7212435839 20.9077369096 4.7790937319 -4.0816360082 4.8811098504 
19.0502740512 1.4875502245 -1.0963263312 4.9987650801 79.2551256830 21.1377351873 4.5624743748 -3.5747651312 4.9033968042 
19.3173681661 1.7004657906 -0.8561698041 4.9974433028 80.6415786128 21.3344768531 4.8297422187 -3.9291187234 4.8837666902 
19.5486966669 0.8331772871 -1.5181082386 4.9985186702 80.1001108837 21.6229120313 5.0692235497 -3.8489828996 4.8766235807 
19.8392426042 1.5826704824 -0.6983560202 4.9978475301 84.1757551587 21.9054970897 3.9125411429 -3.6277291978 4.9230607168 
20.1140268930 1.2428291201 -1.0440446184 4.9996954705 83.9425655454 22.1930352366 4.6718912951 -3.7290046471 4.8953487398 
20.3871048249 1.2691834509 -1.7270920885 4.9969943868 85.7831125023 22.4185312362 4.6090915712 -3.6296577945 4.9002967896 
20.6528131741 1.1290203130 -0.4385840395 4.9983408294 87.2221250218 22.6598815528 4.2565807175 -3.9848127343 4.9024278749 
20.9254138048 1.3058044634 -1.2382411886 4.9992486238 86.9763092951 22.9184465181 4.9364589844 -3.1637492448 4.8991123994 
21.2216756626 1.6776782240 -1.4191078687 4.9968255041 89.5269390677 23.2236751553 4.4095429979 -3.9396135107 4.8986684448 
21.5018613237 0.6672888929 -0.6837619126 4.9989464840 90.1165198885 23.5061260673 4.5407335071 -4.1829034955 4.8866616578 
21.7700125976 1.2650756003 -1.0477450368 4.9996372767 89.1774309662 23.8056784749 4.4074575518 -3.0932184700 4.9200383473 
22.0496136680 1.6653120349 -0.9125745422 4.9977485834 91.0642705910 24.0521214477 4.6535045004 -4.0080239152 4.8880184850 
22.3269297978 0.4694283155 -1.1812386931 4.9984282311 91.1781373035 24.3808911265 5.0258314889 -4.1364074653 4.8697781452 
22.6267839555 1.0421353424 -1.0719721934 4.9999652231 91.0217937967 24.6761120020 4.1748543017 -3.4586239037 4.9193773433 
22.8925001300 1.4011565835 -0.5314535815 4.9980976882 92.5795550851 24.9783366238 3.9918383939 -3.6157267237 4.9210343837 
23.1431489826 0.7760189999 -1.6431743169 4.9976807965 92.7327067257 25.2477396640 5.1755713360 -3.5915825166 4.8792415204 
23.4187935268 1.1526011338 -0.6441286261 4.9992503423 93.8193610506 25.4969295718 4.0056169660 -3.8163092465 4.9151733444 
23.7105807048 0.9601773540 -0.5834887042 4.9991246625 93.4535089430 25.7275079054 4.7866753948 -3.5125726856 4.8967403398 
23.9540430564 1.3234843538 -1.5975296550 4.9976915809 94.7015879665 26.0339870068 4.8029172427 -3.2167030451 4.9031202403 
24.2621393514 0.8790364786 -0.7238041516 4.9995454184 95.3499607057 26.3013869032 4.1964420114 -4.2941810259 4.8946556492 
24.5671855340 0.5532543204 -0.7090201652 4.9985787452 94.8980834849 26.5442583700 4.5794860350 -3.1862636900 4.9120376540 
24.8435458081 1.6525665937 -1.1895280687 4.9976911798 94.9698958336 26.7472623588 4.4614998524 -4.2352711428 4.8877551970 
25.1124102563 0.8318832473 -0.9388258605 4.9998399724 96.4847936545 26.9808494979 4.4023208003 -3.3065035194 4.9155212734 
25.4069634432 0.4715720285 -1.1710051818 4.9984576055 95.9596683314 27.1894766363 4.6040326230 -4.0252676290 4.8892935231 
25.6807176148 1.5831995979 -0.6692759400 4.9977524991 95.8477295563 27.4202787710 4.3771630702 -3.5021169136 4.9116709027 
25.9501667681 0.8478780546 -1.1107355840 4.9998229827 97.1542789906 27.6166549815 4.6567041765 -3.8676179759 4.8920264086 
26.2262139704 0.8377567676 -1.4187335563 4.9989916967 96.4413269105 27.9034944297 4.8710681556 -3.7750720881 4.8865690312 
26.5166958842 1.1522731600 -0.3639915565 4.9978615307 96.4767244570 28.1873238508 3.7302201610 -3.5608090872 4.9299407735 
26.7797093591 0.9938943794 -1.2869104849 4.9995882255 97.4014256703 28.4640295674 4.6232939165 -3.6384703413 4.8995510773 
27.0495637418 1.1652778825 -1.2977500155 4.9994201407 96.9035570697 28.6828118391 4.2781223347 -3.6378952726 4.9114771124 
27.3366998656 0.6072495336 -0.4382809362 4.9976510938 97.2167229940 28.9093089262 4.3638964400 -3.7165369020 4.9065231400 
27.6058839398 1.2930383291 -1.2698405184 4.9992065732 97.6391434448 29.1650404893 4.6695752456 -3.2380016520 4.9076278306 
27.9009729471 1.4438285345 -1.1293536777 4.9989314193 97.5994286522 29.4624058510 4.1322817733 -4.1964456154 4.8998577316 
28.1910654428 0.3588679608 -0.9278724008 4.9979187366 97.4248206670 29.7331966544 4.4352405963 -3.5678328531 4.9080267824 
28.4601341087 1.2491178274 -0.9978199762 4.9996896778 98.2455419391 30.0574939081 4.2364616931 -2.9375283580 4.9288564979 
28.7254519112 1.2908092867 -0.8162381647 4.9994083077 97.7689832287 30.3027044215 4.6131117180 -4.1522634866 4.8850432931 
29.0128454898 0.4916740760 -1.4623530070 4.9976391723 97.9876918336 30.6212867451 4.6934325733 -3.8852476909 4.8901695079 
29.2850949530 1.2297214641 -0.7212893595 4.9993477421 98.5306907676 30.9235222699 3.8051282470 -3.2721835668 4.9348421868 
29.5764961535 1.0920736568 -0.5590190035 4.9989852910 98.3311524389 31.1995552822 4.4105337823 -3.6496152132 4.9067389927 
29.8172183738 1.0066231108 -1.6482181507 4.9978988468 98.8348879648 31.4560089633 4.7165066273 -3.5306948401 4.8989158106 
30.1014721035 0.9043736644 -0.4897600708 4.9986525541 98.3971521551 31.7094869234 3.7236941275 -3.7889394838 4.9240165343 
30.3858354427 0.8736168837 -0.8681049406 4.9998331550 98.1271937539 31.8880572856 4.7398889812 -3.3399839571 4.9026885274 
30.6372431949 1.4177494968 -1.3679322077 4.9984505562 98.6131524586 32.0743962252 4.0980978568 -3.8135702952 4.9124280593 
30.9493130199 0.6211559421 -0.7677826573 4.9990127614 98.6532085071 32.3406485240 4.7056085593 -3.0552002374 4.9102230859 
31.2431294444 0.6324703158 -0.9762317396 4.9993217850 98.2531017479 32.5807765749 4.0474046165 -4.2021666820 4.9022972682 
31.5113545271 1.6964970090 -0.9303508604 4.9975502046 98.8846352406 32.8325196257 4.4364838502 -3.1092395623 4.9187084361 
31.7790375048 0.5192126106 -1.1523876069 4.9987281075 98.6173794790 33.0898630827 4.2824366597 -3.6145673184 4.9119482366 
32.0660407284 0.8494021031 -1.1761652092 4.9997314305 98.3926797927 33.2511516705 4.2365155917 -3.1266052445 4.9250125848 
32.3445093001 1.4105629002 -0.4462567789 4.9976240328 99.2177213807 33.4941944181 4.3714937123 -3.7707480865 4.9047799259 
32.6293058485 0.8249001962 -1.3772281850 4.9991351948 99.1404314083 33.6850981335 4.1339254572 -3.3059244318 4.9243061187 
32.8962985461 1.0358642427 -1.1632604268 4.9998602989 98.7484913616 33.9714956034 3.9507936525 -3.3893681572 4.9279186832 
33.1819617668 0.8629888890 -0.3326425196 4.9976793097 99.2298013372 34.2565702542 4.9639904043 -3.7984847788 4.8822763151 
33.4391678659 1.2471607505 -1.5565367536 4.9981458920 98.5062765428 34.5526820775 4.2132613044 -3.5294438094 4.9163843290 
33.7231565557 1.0669143650 -1.0031586883 4.9999775625 98.9699514702 34.8043409253 3.9147308856 -3.7027897686 4.9209963567 
34.0203630670 0.4095280402 -0.6583483862 4.9976730852 99.2517676251 35.0860543418 4.8586662956 -3.2296182668 4.9006974840 
34.2988906582 1.4413138574 -1.1549845952 4.9989061093 99.0354046562 35.3401434449 3.8610079118 -3.9221093738 4.9163795527 
34.5717110673 1.1588941748 -0.9556643987 4.9998639350 98.8589988598 35.6097686833 4.2815865360 -3.6318865739 4.9115218143 
34.8576969365 0.3516035020 -1.2145847643 4.9976676768 99.3390033284 35.8402949341 4.3007483157 -3.2986229620 4.9191069652 
35.1454383435 1.3513512261 -0.8197282635 4.9992202721 99.2921267650 36.0615025053 4.2886061220 -3.9111284976 4.9035520032 
35.4100981306 1.0782211643 -0.8516889926 4.9998594265 98.7809651569 36.3199763083 4.1348946810 -2.8715777913 4.9333481596 
35.6883536272 0.7316195855 -1.6158249191 4.9977436581 99.6736299795 36.5966027183 4.4768467610 -4.0010572660 4.8945259594 
35.9862880467 1.0955170897 -0.6527195742 4.9993513640 99.6439326364 36.8484584128 4.1986216624 -3.3628445800 4.9209289248 
36.2737188029 0.9085906849 -0.6063922076 4.9991835862 98.9955645138 37.1343653558 3.7550534502 -3.2064093997 4.9377071902 
36.5157923510 1.2617871929 -1.5807478141 4.9979709972 99.6432998344 37.4067906112 4.8647792477 -3.6872059987 4.8892120264 
36.8139455653 0.7504133243 -0.6360407561 4.9990262008 99.3953213900 37.6988384800 4.2132215616 -3.4308936767 4.9188298156 
37.1144763138 0.6243815875 -0.7957252713 4.9990859132 99.0069210492 37.9689264098 3.7055839915 -3.6511760579 4.9282554039 
37.3919959428 1.6642994340 -1.2199898949 4.9975515535 99.2141639170 38.2868231595 4.6011422878 -3.2805330503 4.9091547161 
37.6585343614 0.6184951892 -0.9503471986 4.9992599434 99.6918340431 38.5522586015 4.3024568737 -3.3306089309 4.9183102030 
37.9426229487 0.6767329491 -1.1278943881 4.9993957072 98.9892234380 38.7940782970 4.0774907507 -3.8737497022 4.9113530666 
38.2178079315 1.6109459039 -0.6568294317 4.9975448953 99.4013020359 39.0361276243 4.3891397849 -2.8172649814 4.9260563975 
38.4905613138 0.6747340848 -1.2892833856 4.9990525860 99.3958203709 39.2720430263 4.2582126961 -4.1286510081 4.8979779645 
38.7501236689 1.0239294398 -1.0680958203 4.9999739517 99.3555916213 39.5147113193 4.1359330432 -2.8277799499 4.9341257220 
39.0585874099 1.1523751429 -0.3232504169 4.9975939591 99.4874820770 39.7931416271 4.2209002250 -3.4480914377 4.9181632503 
39.3225601229 0.9979563592 -1.4889106345 4.9988048111 99.5548124926 40.0804912651 4.7313950780 -3.8454298551 4.8899010986 
39.5941200657 1.0853595520 -1.0964544771 4.9999170514 99.4747255547 40.4038421982 4.0701761159 -3.2698428574 4.9271091601 
39.8866815985 0.6008497995 -0.4450604247 4.9976636059 99.8035681856 40.6879628277 3.6860259777 -3.3350089030 4.9366649894 
40.1480051260 1.4229615727 -1.3859223366 4.9983608373 99.2568353566 40.9722397621 4.8373560879 -3.3196580955 4.8994694229 
40.4478150002 1.2737360473 -1.0684185708 4.9996019374 99.2063073484 41.2362086084 3.9438319734 -3.4393508159 4.9269171045 
40.7384270723 0.3136657922 -0.9298389599 4.9976201139 99.4895672205 41.5409786234 3.7375933987 -3.7927609881 4.9235303422 
40.9964680745 1.4982806604 -0.9598095145 4.9987505055 99.4056132530 41.8189664404 4.5497484336 -2.8969351421 4.9190046156 
41.2759298708 1.1464292569 -0.8885187268 4.9998306520 99.2110408776 42.0913065244 4.1129349374 -3.4541449782 4.9214340425 
41.5720346591 0.4870253446 -1.4697336913 4.9975810363 99.5212632819 42.2874442639 4.2513380265 -3.2009043196 4.9229241061 
41.8453752794 1.2550182986 -0.6821000635 4.9991695265 99.7053661073 42.5307289935 4.1196434056 -3.2493208361 4.9260419040 
42.1452515054 1.0951200246 -0.5442895946 4.9989164010 99.4866172874 42.7745553327 4.3767871019 -3.7983136615 4.9038337476 
42.3857529508 1.0046360481 -1.6595955456 4.9978245611 99.9122391893 43.0731520438 3.8131031057 -2.8695066438 4.9429569791 
42.6786953634 0.9227753684 -0.5702272633 4.9990466588 99.6381079466 43.3737965550 3.9794832827 -3.2862107033 4.9294795999 
42.9627302391 0.8177520857 -0.7820297171 4.9995963733 98.8666229341 43.6801560012 4.8211316915 -3.5772874077 4.8937827111 
43.2267595328 1.4978864882 -1.4500317251 4.9977479025 99.5977798308 43.9720979024 4.0389268324 -3.3138977037 4.9270540056 
43.5342292466 0.7627852579 -0.8409457974 4.9995921546 99.6455271943 44.3014786206 3.4676177855 -3.5772678961 4.9363427633 
43.8309031814 0.4637250277 -0.9512815754 4.9985501783 99.2964072210 44.5594305918 4.5602327559 -3.1252211160 4.9140408897 
44.0998816372 1.6825999280 -0.9345159038 4.9976488459 98.9204672390 44.8794866016 4.4552853202 -2.9171655517 4.9219273980 
44.3624573932 0.6432058651 -1.1064753057 4.9993068048 99.5355869284 45.1590491147 3.8676167475 -3.9617494343 4.9150240724 
44.6539582409 0.6915017120 -1.3008347335 4.9990716363 98.9966293150 45.4495095159 4.1858840900 -3.3599659966 4.9214035153 
44.9293807663 1.4147568790 -0.4427177080 4.9975870659 99.1714837769 45.6749884406 4.0709403623 -3.2023028758 4.9285959367 
45.2214688586 0.9053448057 -1.1555030531 4.9998342960 99.7279670029 45.7878685123 4.0045831877 -2.7515178545 4.9395233254 
45.4833432980 1.0198750780 -1.3655890365 4.9993297482 99.0634928826 46.0005265334 4.3918777014 -3.9542230231 4.8988386599 
45.7812408174 0.8684987421 -0.3549637611 4.9978331783 98.9283918154 46.2433529674 3.8978001299 -3.0301770216 4.9374056783 
46.0420335132 1.1279272000 -1.3225885725 4.9993978562 99.5497480092 46.4842720189 4.2173040912 -3.5036349967 4.9169038309 
46.3276065762 1.3226113811 -1.2751512041 4.9991010686 99.1128086601 46.7071999054 4.1862432552 -3.3619068685 4.9213462493 
46.6267654823 0.4560509537 -0.6849195364 4.9980242187 98.9493409545 46.9252042777 4.0428092397 -3.4250045741 4.9243033237 
46.9117713650 1.0189308702 -1.0552814423 4.9999829279 99.4534604413 47.0467227149 3.5474483625 -3.3390362952 4.9401970802 
47.1817205761 1.5459650013 -0.9445669211 4.9984942470 99.4859094141 47.2384123878 4.8526923033 -3.3352045471 4.8985179087 
47.4543150577 0.3666277229 -1.2116238009 4.9977702746 98.9655910918 47.5233093126 3.9385732145 -3.4470412773 4.9268838823 
47.7320984903 1.1974375571 -0.9271833424 4.9997785807 99.7267139915 47.7634544190 4.0793096661 -3.5121565934 4.9210346062 
48.0133034644 1.2959841526 -0.5967802076 4.9987490359 99.2785638389 48.0580359068 4.5427665221 -2.8539830637 4.9200577608 
48.2998289624 0.7408312590 -1.5966037111 4.9978844779 99.1510141816 48.3295387240 3.9336932880 -3.8522508979 4.9162905425 
48.5849143696 1.0572271769 -0.9656741264 4.9999777339 99.7519006508 48.6049633339 4.1775427658 -3.5457118077 4.9171128668 
48.8900687230 0.8644399436 -0.3357495797 4.9977019743 99.7462662645 48.8623063917 4.0243316981 -2.8342308556 4.9374450747 
49.1442319605 1.2545884093 -1.5718257686 4.9980410002 98.9690883801 49.1273926411 4.4185223316 -3.9966943724 4.8966676395 
49.4320831379 1.0746156067 -1.0124494364 4.9999713876 99.4201198744 49.3930123984 3.9372688198 -3.0615255080 4.9356128223 
49.7287886354 0.4093807299 -0.6594044489 4.9976758177 99.6697817147 49.7185562486 3.5547917101 -3.0204391611 4.9469543246 
50.0000000000 1.4895718708 -1.1692908673 4.9986582999 99.3403714230 50.0000000000 4.6263961548 -3.5214406403 4.9024579401 


==> plots/newton_ss_data.txt <==
t_new x1_new x2_new F_new d t_grad x1_grad x2_grad F_grad 
0.0000000000 4.0000000000 -4.0000000000 4.9100000000 1.0000000000 0.0000000000 4.0000000000 -4.0000000000 4.9100000000 
0.0774265617 4.9629094850 -3.9625279398 4.8775938831 0.6429649160 0.0519249410 4.7490379647 -3.9792586198 4.8853436621 
0.1759318985 6.4969134964 -3.7618416412 4.8107808638 2.5376660527 0.2651477706 4.9889248295 -4.0959982292 4.8725163683 
0.2711285185 5.6117131407 -3.9727680803 4.8494737592 0.6560956693 0.4508884655 4.7425960206 -4.0864842181 4.8823329510 
0.3793008566 4.3888385186 -4.3864933182 4.8852371825 2.6074572881 0.7352482696 4.4682955365 -4.5232016129 4.8777898823 
0.4552824903 4.9369194172 -4.1349687851 4.8733631811 0.7520527420 1.0278774822 5.2771707316 -3.5982524242 4.8747744744 
0.5954647674 6.0343715872 -3.5153034367 4.8416417567 2.0944694460 1.1705390514 4.7267707269 -4.6537245977 4.8638073826 
0.6992672029 5.2089019731 -4.1469516055 4.8619091989 0.8582949530 1.3324818329 5.0892234335 -3.4840780291 4.8855380403 
0.8217896426 4.7887628231 -4.5180429166 4.8663432515 1.6185574600 1.5367724118 5.0285157100 -4.4437997139 4.8595565235 
0.9499075461 5.5999696964 -3.5319921818 4.8621464719 1.4303702539 1.6707650288 4.9897278311 -4.1598465793 4.8704872071 
1.0522588948 5.5302278362 -3.6736140592 4.8616441181 1.2951142114 1.8978418920 5.0503816945 -3.9041615558 4.8758012689 
1.1891570688 5.0234200357 -4.6849261215 4.8511670535 2.0227856869 2.1565020645 4.7040782974 -3.5169393188 4.8997241022 
1.2694644892 5.1732905291 -4.2407087704 4.8604072641 1.2927331722 2.4413269220 5.4766343318 -4.3266603018 4.8444653815 
1.4306573013 5.4059595265 -3.3726935294 4.8747892303 2.0528141763 2.7197373863 4.9041646509 -3.7994609704 4.8846025833 
1.5911897664 5.3148122882 -4.6827113258 4.8391001610 1.8437013351 3.0390869555 4.2745493258 -3.8097950399 4.9069118927 
1.7367297891 5.1953907488 -3.6381959308 4.8771930935 1.3533747348 3.3023124801 5.4558403444 -3.8365739411 4.8604966755 
1.9142232535 5.3556148057 -4.0111030261 4.8598093912 1.5317905969 3.5999138971 5.2565489215 -3.6898956760 4.8732312627 
2.0880483990 5.3834602037 -4.2119756271 4.8523424461 1.9280734259 3.8868178253 4.4388030349 -4.3448707358 4.8849323672 
2.2769957920 5.0064376576 -3.5650656866 4.8868444766 2.2779213932 4.1805058305 5.0607238565 -3.8003054125 4.8783440568 
2.4457556742 5.7541333089 -4.3500345503 4.8308774250 2.3466992229 4.4131352480 4.9678049005 -3.7192884295 4.8843099735 
2.6001261167 4.7069131831 -3.6095871968 4.8972442466 2.0274081022 4.6508571130 4.9921125387 -4.2457335723 4.8676412553 
2.7989244816 5.7668716477 -4.0622366859 4.8394982059 2.1503886559 4.8635869006 4.8756499977 -3.4276609226 4.8954289977 
3.0318647710 4.5281732223 -3.8271852366 4.8977950868 2.4590782276 5.1549623640 5.2404787124 -4.4477541921 4.8506566566 
3.2932618075 5.7530649738 -3.8266042822 4.8470934079 2.9126639957 5.4403453328 4.9621752113 -3.7648058785 4.8832850802 
3.5814111054 5.2489615051 -3.7994795250 4.8705462026 2.8833175571 5.7601078140 4.3656057539 -3.4952029846 4.9122332999 
3.8404237436 4.7065068754 -4.2960577582 4.8769890502 3.0507428395 6.0430911066 5.2582875215 -3.9593081267 4.8655474140 
4.1258924804 5.4695281991 -3.4329367684 4.8705206818 3.6554886953 6.3338536456 5.4159002458 -3.7822947479 4.8637933048 
4.4682508300 5.2384993500 -3.3387092631 4.8828278112 3.7033435386 6.6121083527 4.2871975182 -4.0507538524 4.8994361670 
4.7943285106 5.1043565087 -4.1446811262 4.8663261913 4.2587041470 6.9188018975 4.9132773527 -3.9167603404 4.8808938474 
5.0981752377 5.3610767115 -4.3826214131 4.8476944115 4.5906711109 7.2010916223 5.3135533789 -3.3218225941 4.8800119854 
5.4243128526 4.9449366554 -3.5516392423 4.8896330598 5.2398670029 7.4909432262 4.7289040149 -4.2788738142 4.8767213068 
5.7325556527 4.4731958412 -3.4088589357 4.9106715464 5.3231583700 7.7460187314 4.9835703815 -3.8082148848 4.8812254809 
6.0584751082 5.1077076837 -3.7729355418 4.8771878303 5.9494558710 8.0467554949 4.7910901026 -3.1750177635 4.9044846678 
6.3398838572 5.3770181664 -3.6222744610 4.8698269431 6.5990967387 8.2881590533 5.2037174555 -4.4519380549 4.8520644161 
6.6230417984 4.1963038767 -3.8966338457 4.9069657695 7.2673931884 8.5801199548 4.8924611369 -3.7097900219 4.8875289217 
6.9382116089 4.6087671148 -3.9006248760 4.8928158762 7.5955702828 8.8090391410 4.7824533441 -3.7689098145 4.8901309257 
7.2504525298 5.1457856249 -3.2053973067 4.8897434214 8.5045543711 9.0477373397 5.3025454281 -3.9198026740 4.8648142759 
7.6459039554 4.9193391399 -3.0126813732 4.9029394720 9.4095727965 9.3202267988 4.2029596187 -3.7296595838 4.9114500412 
7.9884911453 4.6961341869 -3.3435318022 4.9042322538 9.9222537117 9.6311109508 4.9768824281 -3.8437384176 4.8804877898 
8.2706992436 5.0308878240 -4.1560352288 4.8689569249 11.2230308335 9.7510332060 4.3134361406 -4.0114584550 4.8997612946 
8.5617205193 4.5150897735 -3.1486885419 4.9151364072 12.8829143291 9.9708874829 5.5163322746 -3.4793440655 4.8672779790 
8.7725635485 4.7725957052 -3.5155687881 4.8971971766 12.4382209165 10.2382847940 4.7177118658 -3.9744056278 4.8866576482 
8.9372345573 3.9756315750 -2.9658101107 4.9364060367 14.6210036370 10.3801434207 5.2930553684 -3.3014221280 4.8813656590 
9.1593102024 4.9053306894 -3.3989191472 4.8949678957 13.9051534414 10.5618453278 4.6236673451 -4.4605124349 4.8744694433 
9.4069232804 4.0287555220 -3.1624114206 4.9307530842 16.2166908354 10.8607967211 4.9904118268 -3.5244037372 4.8885199961 
9.6500108326 4.0676988389 -3.2928425442 4.9266604845 15.3328689076 11.0702823497 4.8858573752 -4.1363879210 4.8753159163 
9.8325223060 3.9368951759 -3.2677930377 4.9311588073 17.7441909104 11.2939928696 4.8985288838 -3.6415299817 4.8891189595 
10.0908801019 3.8065732646 -3.5183477040 4.9289053568 17.2719295373 11.5066879005 4.9293365336 -3.9600945091 4.8789907745 
10.4204021548 4.3321359227 -2.8837231348 4.9267422867 20.2377028684 11.7676434874 5.1915036229 -4.0621364558 4.8652730885 
10.7499818333 4.1626599783 -2.6805140504 4.9358672719 20.1921707090 12.0609976772 4.3075758191 -3.4717619961 4.9147516742 
11.0161048580 4.0587130460 -3.8019257770 4.9139674322 22.1630850795 12.3038017491 5.3311988866 -3.9528279207 4.8626076174 
11.2828266214 3.9822296864 -2.6564780404 4.9418119330 26.2953215077 12.5588604773 4.7690945533 -3.7438599525 4.8913257940 
11.4642509307 4.1936846974 -3.3368110786 4.9216984602 24.2939679875 12.8740368428 4.1957579625 -4.0028913174 4.9038488739 
11.6120068422 3.5354611205 -2.2372263703 4.9602035391 25.0403050549 13.1046611809 5.4184298552 -3.4598904192 4.8721320837 
11.7703182916 4.1347706035 -2.9013138671 4.9327910942 27.7290933527 13.4077065716 4.7934011085 -3.7584361219 4.8900056910 
11.9719767848 3.4880980654 -2.4562837738 4.9584430279 24.7795878447 13.5224452247 5.1810074553 -3.2904905557 4.8863641484 
12.1244225794 3.2837813141 -2.2918142384 4.9655777944 34.2868416791 13.7370247747 4.5137729600 -4.4427964584 4.8790027607 
12.3110012881 3.9139120096 -2.5841708809 4.9449975971 30.6203152197 13.9994915764 4.8824899088 -3.4869422445 4.8937069519 
12.4770075042 2.6140472359 -2.3418808445 4.9779710366 35.1581121447 14.2285747323 4.7609095755 -3.9625845782 4.8853932589 
12.6232688879 3.6560480052 -2.3403372690 4.9557445250 31.7196275100 14.4409954163 4.8026664086 -3.6776083074 4.8918507097 
12.8352995288 2.6434708782 -2.5761159093 4.9740743106 30.1690886348 14.5855779972 5.0366047124 -4.3394433970 4.8627697010 
13.0048091514 3.0539165522 -2.3692364196 4.9695330921 35.0153406038 14.8122379023 4.4675657028 -3.3221681003 4.9129176171 
13.2537589095 2.5762095183 -2.8165409544 4.9710787126 34.3077413685 15.0867395048 4.6858804807 -3.7433842152 4.8944406406 
13.4744663606 3.2290720341 -2.0457673435 4.9696880426 37.5774524921 15.3220995840 5.0425635091 -3.7984819326 4.8791308957 
13.7482704548 2.6611489188 -3.0626640439 4.9649300066 42.6606772467 15.4695470385 4.9676316881 -3.8125688588 4.8817367760 
14.0181237646 3.0140829341 -2.1685926488 4.9728893058 47.2291691737 15.6890430067 4.4768536176 -3.6515785417 4.9044031008 
14.2259109167 2.9201152053 -2.4716624504 4.9707368362 44.7484048926 15.9492494725 4.4063110583 -3.8173552154 4.9022977728 
14.4030485143 2.8130848886 -1.6069802297 4.9817214909 55.0747481338 16.1690323677 5.0228364639 -3.4947126107 4.8879659789 
14.5931282660 3.1175299471 -2.5454609316 4.9656380872 48.1170788551 16.4795160831 4.2277535267 -4.1046330585 4.8997143037 
14.7545130343 2.4097419271 -1.3536067901 4.9894379497 48.4809256246 16.7448620091 4.7686804620 -3.6380629037 4.8941883585 
14.8948644375 2.8694738454 -1.8695204779 4.9787450084 52.5289446513 16.9995096027 4.7111271572 -3.3977843971 4.9023908260 
15.0924718806 2.5408197195 -1.6862278326 4.9857748298 47.9832240293 17.1988504851 4.6843739726 -3.9734645527 4.8879194849 
15.2850770649 2.2841373286 -1.4550653339 4.9907195343 59.6214193322 17.4283127281 4.5583223508 -3.3181690877 4.9098221706 
15.4725005795 2.6209887251 -1.6421620538 4.9848001172 56.2654221073 17.6844554436 4.9328951306 -4.3540804144 4.8664124023 
15.6038428345 1.5157442103 -1.4441793387 4.9976835631 57.9589511978 17.9904123951 4.5296077387 -3.5122530320 4.9061522696 
15.7803074411 2.6406083617 -1.4338764498 4.9856007771 56.5039949909 18.2422808170 4.4596179265 -3.6475469870 4.9051076938 
16.0446589328 1.2834363042 -1.7493509901 4.9967906848 66.3350125185 18.4562362775 4.9147481806 -3.7916919528 4.8844060136 
16.2605522018 2.4295969416 -1.2301722029 4.9895163667 65.0317576102 18.7399985804 3.9617491932 -3.6565913760 4.9208528199 
16.5213284538 1.5747491927 -1.7966693772 4.9951749063 68.9290343506 19.0307466071 4.9596207062 -3.7223847505 4.8845501257 
16.7875169964 1.7310213326 -1.8555848231 4.9936679121 64.0727096153 19.1531699933 4.0491770595 -3.9397747273 4.9103012191 
17.0780392884 1.9833880744 -0.8601235654 4.9950669124 69.5032316502 19.3596423416 5.2735161745 -3.3939460958 4.8800304080 
17.3373635012 1.8381889243 -1.9301396706 4.9921613976 69.9378939921 19.6370441566 4.3044778637 -4.0589598135 4.8986159545 
17.5968333689 1.8728779144 -1.3651518449 4.9955237414 73.4443782070 19.7844415046 5.0403094644 -3.2171205265 4.8938013800 
17.8312204582 1.6164699304 -1.0938222996 4.9980558110 67.5585200618 19.9508094563 4.4432990040 -4.2277688068 4.8886260025 
18.0401597252 1.9405864416 -1.3704351540 4.9948903747 75.3368620471 20.2554886314 4.7662569731 -3.2171805000 4.9044970952 
18.3029863630 1.0745249155 -0.8128936637 4.9997971863 71.7824179282 20.4609408363 4.6433191904 -4.3210261679 4.8784850523 
18.5600209363 2.1471081966 -1.2839523786 4.9930175692 77.0040051897 20.6972323409 4.5822194678 -3.3701270891 4.9077510063 
18.7953015012 0.9092271768 -1.0102997728 4.9999582710 84.7212435839 20.9077369096 4.7790937319 -4.0816360082 4.8811098504 
19.0502740512 1.4875502245 -1.0963263312 4.9987650801 79.2551256830 21.1377351873 4.5624743748 -3.5747651312 4.9033968042 
19.3173681661 1.7004657906 -0.8561698041 4.9974433028 80.6415786128 21.3344768531 4.8297422187 -3.9291187234 4.8837666902 
19.5486966669 0.8331772871 -1.5181082386 4.9985186702 80.1001108837 21.6229120313 5.0692235497 -3.8489828996 4.8766235807 
19.8392426042 1.5826704824 -0.6983560202 4.9978475301 84.1757551587 21.9054970897 3.9125411429 -3.6277291978 4.9230607168 
20.1140268930 1.2428291201 -1.0440446184 4.9996954705 83.9425655454 22.1930352366 4.6718912951 -3.7290046471 4.8953487398 
20.3871048249 1.2691834509 -1.7270920885 4.9969943868 85.7831125023 22.4185312362 4.6090915712 -3.6296577945 4.9002967896 
20.6528131741 1.1290203130 -0.4385840395 4.9983408294 87.2221250218 22.6598815528 4.2565807175 -3.9848127343 4.9024278749 
20.9254138048 1.3058044634 -1.2382411886 4.9992486238 86.9763092951 22.9184465181 4.9364589844 -3.1637492448 4.8991123994 
21.2216756626 1.6776782240 -1.4191078687 4.9968255041 89.5269390677 23.2236751553 4.4095429979 -3.9396135107 4.8986684448 
21.5018613237 0.6672888929 -0.6837619126 4.9989464840 90.1165198885 23.5061260673 4.5407335071 -4.1829034955 4.8866616578 
21.7700125976 1.2650756003 -1.0477450368 4.9996372767 89.1774309662 23.8056784749 4.4074575518 -3.0932184700 4.9200383473 
22.0496136680 1.6653120349 -0.9125745422 4.9977485834 91.0642705910 24.0521214477 4.6535045004 -4.0080239152 4.8880184850 
22.3269297978 0.4694283155 -1.1812386931 4.9984282311 91.1781373035 24.3808911265 5.0258314889 -4.1364074653 4.8697781452 
22.6267839555 1.0421353424 -1.0719721934 4.9999652231 91.0217937967 24.6761120020 4.1748543017 -3.4586239037 4.9193773433 
22.8925001300 1.4011565835 -0.5314535815 4.9980976882 92.5795550851 24.9783366238 3.9918383939 -3.6157267237 4.9210343837 
23.1431489826 0.7760189999 -1.6431743169 4.9976807965 92.7327067257 25.2477396640 5.1755713360 -3.5915825166 4.8792415204 
23.4187935268 1.1526011338 -0.6441286261 4.9992503423 93.8193610506 25.4969295718 4.0056169660 -3.8163092465 4.9151733444 
23.7105807048 0.9601773540 -0.5834887042 4.9991246625 93.4535089430 25.7275079054 4.7866753948 -3.5125726856 4.8967403398 
23.9540430564 1.3234843538 -1.5975296550 4.9976915809 94.7015879665 26.0339870068 4.8029172427 -3.2167030451 4.9031202403 
24.2621393514 0.8790364786 -0.7238041516 4.9995454184 95.3499607057 26.3013869032 4.1964420114 -4.2941810259 4.8946556492 
24.5671855340 0.5532543204 -0.7090201652 4.9985787452 94.8980834849 26.5442583700 4.5794860350 -3.1862636900 4.9120376540 
24.8435458081 1.6525665937 -1.1895280687 4.9976911798 94.9698958336 26.7472623588 4.4614998524 -4.2352711428 4.8877551970 
25.1124102563 0.8318832473 -0.9388258605 4.9998399724 96.4847936545 26.9808494979 4.4023208003 -3.3065035194 4.9155212734 
25.4069634432 0.4715720285 -1.1710051818 4.9984576055 95.9596683314 27.1894766363 4.6040326230 -4.0252676290 4.8892935231 
25.6807176148 1.5831995979 -0.6692759400 4.9977524991 95.8477295563 27.4202787710 4.3771630702 -3.5021169136 4.9116709027 
25.9501667681 0.8478780546 -1.1107355840 4.9998229827 97.1542789906 27.6166549815 4.6567041765 -3.8676179759 4.8920264086 
26.2262139704 0.8377567676 -1.4187335563 4.9989916967 96.4413269105 27.9034944297 4.8710681556 -3.7750720881 4.8865690312 
26.5166958842 1.1522731600 -0.3639915565 4.9978615307 96.4767244570 28.1873238508 3.7302201610 -3.5608090872 4.9299407735 
26.7797093591 0.9938943794 -1.2869104849 4.9995882255 97.4014256703 28.4640295674 4.6232939165 -3.6384703413 4.8995510773 
27.0495637418 1.1652778825 -1.2977500155 4.9994201407 96.9035570697 28.6828118391 4.2781223347 -3.6378952726 4.9114771124 
27.3366998656 0.6072495336 -0.4382809362 4.9976510938 97.2167229940 28.9093089262 4.3638964400 -3.7165369020 4.9065231400 
27.6058839398 1.2930383291 -1.2698405184 4.9992065732 97.6391434448 29.1650404893 4.6695752456 -3.2380016520 4.9076278306 
27.9009729471 1.4438285345 -1.1293536777 4.9989314193 97.5994286522 29.4624058510 4.1322817733 -4.1964456154 4.8998577316 
28.1910654428 0.3588679608 -0.9278724008 4.9979187366 97.4248206670 29.7331966544 4.4352405963 -3.5678328531 4.9080267824 
28.4601341087 1.2491178274 -0.9978199762 4.9996896778 98.2455419391 30.0574939081 4.2364616931 -2.9375283580 4.9288564979 
28.7254519112 1.2908092867 -0.8162381647 4.9994083077 97.7689832287 30.3027044215 4.6131117180 -4.1522634866 4.8850432931 
29.0128454898 0.4916740760 -1.4623530070 4.9976391723 97.9876918336 30.6212867451 4.6934325733 -3.8852476909 4.8901695079 
29.2850949530 1.2297214641 -0.7212893595 4.9993477421 98.5306907676 30.9235222699 3.8051282470 -3.2721835668 4.9348421868 
29.5764961535 1.0920736568 -0.5590190035 4.9989852910 98.3311524389 31.1995552822 4.4105337823 -3.6496152132 4.9067389927 
29.8172183738 1.0066231108 -1.6482181507 4.9978988468 98.8348879648 31.4560089633 4.7165066273 -3.5306948401 4.8989158106 
30.1014721035 0.9043736644 -0.4897600708 4.9986525541 98.3971521551 31.7094869234 3.7236941275 -3.7889394838 4.9240165343 
30.3858354427 0.8736168837 -0.8681049406 4.9998331550 98.1271937539 31.8880572856 4.7398889812 -3.3399839571 4.9026885274 
30.6372431949 1.4177494968 -1.3679322077 4.9984505562 98.6131524586 32.0743962252 4.0980978568 -3.8135702952 4.9124280593 
30.9493130199 0.6211559421 -0.7677826573 4.9990127614 98.6532085071 32.3406485240 4.7056085593 -3.0552002374 4.9102230859 
31.2431294444 0.6324703158 -0.9762317396 4.9993217850 98.2531017479 32.5807765749 4.0474046165 -4.2021666820 4.9022972682 
31.5113545271 1.6964970090 -0.9303508604 4.9975502046 98.8846352406 32.8325196257 4.4364838502 -3.1092395623 4.9187084361 
31.7790375048 0.5192126106 -1.1523876069 4.9987281075 98.6173794790 33.0898630827 4.2824366597 -3.6145673184 4.9119482366 
32.0660407284 0.8494021031 -1.1761652092 4.9997314305 98.3926797927 33.2511516705 4.2365155917 -3.1266052445 4.9250125848 
32.3445093001 1.4105629002 -0.4462567789 4.9976240328 99.2177213807 33.4941944181 4.3714937123 -3.7707480865 4.9047799259 
32.6293058485 0.8249001962 -1.3772281850 4.9991351948 99.1404314083 33.6850981335 4.1339254572 -3.3059244318 4.9243061187 
32.8962985461 1.0358642427 -1.1632604268 4.9998602989 98.7484913616 33.9714956034 3.9507936525 -3.3893681572 4.9279186832 
33.1819617668 0.8629888890 -0.3326425196 4.9976793097 99.2298013372 34.2565702542 4.9639904043 -3.7984847788 4.8822763151 
33.4391678659 1.2471607505 -1.5565367536 4.9981458920 98.5062765428 34.5526820775 4.2132613044 -3.5294438094 4.9163843290 
33.7231565557 1.0669143650 -1.0031586883 4.9999775625 98.9699514702 34.8043409253 3.9147308856 -3.7027897686 4.9209963567 
34.0203630670 0.4095280402 -0.6583483862 4.9976730852 99.2517676251 35.0860543418 4.8586662956 -3.2296182668 4.9006974840 
34.2988906582 1.4413138574 -1.1549845952 4.9989061093 99.0354046562 35.3401434449 3.8610079118 -3.9221093738 4.9163795527 
34.5717110673 1.1588941748 -0.9556643987 4.9998639350 98.8589988598 35.6097686833 4.2815865360 -3.6318865739 4.9115218143 
34.8576969365 0.3516035020 -1.2145847643 4.9976676768 99.3390033284 35.8402949341 4.3007483157 -3.2986229620 4.9191069652 
35.1454383435 1.3513512261 -0.8197282635 4.9992202721 99.2921267650 36.0615025053 4.2886061220 -3.9111284976 4.9035520032 
35.4100981306 1.0782211643 -0.8516889926 4.9998594265 98.7809651569 36.3199763083 4.1348946810 -2.8715777913 4.9333481596 
35.6883536272 0.7316195855 -1.6158249191 4.9977436581 99.6736299795 36.5966027183 4.4768467610 -4.0010572660 4.8945259594 
35.9862880467 1.0955170897 -0.6527195742 4.9993513640 99.6439326364 36.8484584128 4.1986216624 -3.3628445800 4.9209289248 
36.2737188029 0.9085906849 -0.6063922076 4.9991835862 98.9955645138 37.1343653558 3.7550534502 -3.2064093997 4.9377071902 
36.5157923510 1.2617871929 -1.5807478141 4.9979709972 99.6432998344 37.4067906112 4.8647792477 -3.6872059987 4.8892120264 
36.8139455653 0.7504133243 -0.6360407561 4.9990262008 99.3953213900 37.6988384800 4.2132215616 -3.4308936767 4.9188298156 
37.1144763138 0.6243815875 -0.7957252713 4.9990859132 99.0069210492 37.9689264098 3.7055839915 -3.6511760579 4.9282554039 
37.3919959428 1.6642994340 -1.2199898949 4.9975515535 99.2141639170 38.2868231595 4.6011422878 -3.2805330503 4.9091547161 
37.6585343614 0.6184951892 -0.9503471986 4.9992599434 99.6918340431 38.5522586015 4.3024568737 -3.3306089309 4.9183102030 
37.9426229487 0.6767329491 -1.1278943881 4.9993957072 98.9892234380 38.7940782970 4.0774907507 -3.8737497022 4.9113530666 
38.2178079315 1.6109459039 -0.6568294317 4.9975448953 99.4013020359 39.0361276243 4.3891397849 -2.8172649814 4.9260563975 
38.4905613138 0.6747340848 -1.2892833856 4.9990525860 99.3958203709 39.2720430263 4.2582126961 -4.1286510081 4.8979779645 
38.7501236689 1.0239294398 -1.0680958203 4.9999739517 99.3555916213 39.5147113193 4.1359330432 -2.8277799499 4.9341257220 
39.0585874099 1.1523751429 -0.3232504169 4.9975939591 99.4874820770 39.7931416271 4.2209002250 -3.4480914377 4.9181632503 
39.3225601229 0.9979563592 -1.4889106345 4.9988048111 99.5548124926 40.0804912651 4.7313950780 -3.8454298551 4.8899010986 
39.5941200657 1.0853595520 -1.0964544771 4.9999170514 99.4747255547 40.4038421982 4.0701761159 -3.2698428574 4.9271091601 
39.8866815985 0.6008497995 -0.4450604247 4.9976636059 99.8035681856 40.6879628277 3.6860259777 -3.3350089030 4.9366649894 
40.1480051260 1.4229615727 -1.3859223366 4.9983608373 99.2568353566 40.9722397621 4.8373560879 -3.3196580955 4.8994694229 
40.4478150002 1.2737360473 -1.0684185708 4.9996019374 99.2063073484 41.2362086084 3.9438319734 -3.4393508159 4.9269171045 
40.7384270723 0.3136657922 -0.9298389599 4.9976201139 99.4895672205 41.5409786234 3.7375933987 -3.7927609881 4.9235303422 
40.9964680745 1.4982806604 -0.9598095145 4.9987505055 99.4056132530 41.8189664404 4.5497484336 -2.8969351421 4.9190046156 
41.2759298708 1.1464292569 -0.8885187268 4.9998306520 99.2110408776 42.0913065244 4.1129349374 -3.4541449782 4.9214340425 
41.5720346591 0.4870253446 -1.4697336913 4.9975810363 99.5212632819 42.2874442639 4.2513380265 -3.2009043196 4.9229241061 
41.8453752794 1.2550182986 -0.6821000635 4.9991695265 99.7053661073 42.5307289935 4.1196434056 -3.2493208361 4.9260419040 
42.1452515054 1.0951200246 -0.5442895946 4.9989164010 99.4866172874 42.7745553327 4.3767871019 -3.7983136615 4.9038337476 
42.3857529508 1.0046360481 -1.6595955456 4.9978245611 99.9122391893 43.0731520438 3.8131031057 -2.8695066438 4.9429569791 
42.6786953634 0.9227753684 -0.5702272633 4.9990466588 99.6381079466 43.3737965550 3.9794832827 -3.2862107033 4.9294795999 
42.9627302391 0.8177520857 -0.7820297171 4.9995963733 98.8666229341 43.6801560012 4.8211316915 -3.5772874077 4.8937827111 
43.2267595328 1.4978864882 -1.4500317251 4.9977479025 99.5977798308 43.9720979024 4.0389268324 -3.3138977037 4.9270540056 
43.5342292466 0.7627852579 -0.8409457974 4.9995921546 99.6455271943 44.3014786206 3.4676177855 -3.5772678961 4.9363427633 
43.8309031814 0.4637250277 -0.9512815754 4.9985501783 99.2964072210 44.5594305918 4.5602327559 -3.1252211160 4.9140408897 
44.0998816372 1.6825999280 -0.9345159038 4.9976488459 98.9204672390 44.8794866016 4.4552853202 -2.9171655517 4.9219273980 
44.3624573932 0.6432058651 -1.1064753057 4.9993068048 99.5355869284 45.1590491147 3.8676167475 -3.9617494343 4.9150240724 
44.6539582409 0.6915017120 -1.3008347335 4.9990716363 98.9966293150 45.4495095159 4.1858840900 -3.3599659966 4.9214035153 
44.9293807663 1.4147568790 -0.4427177080 4.9975870659 99.1714837769 45.6749884406 4.0709403623 -3.2023028758 4.9285959367 
45.2214688586 0.9053448057 -1.1555030531 4.9998342960 99.7279670029 45.7878685123 4.0045831877 -2.7515178545 4.9395233254 
45.4833432980 1.0198750780 -1.3655890365 4.9993297482 99.0634928826 46.0005265334 4.3918777014 -3.9542230231 4.8988386599 
45.7812408174 0.8684987421 -0.3549637611 4.9978331783 98.9283918154 46.2433529674 3.8978001299 -3.0301770216 4.9374056783 
46.0420335132 1.1279272000 -1.3225885725 4.9993978562 99.5497480092 46.4842720189 4.2173040912 -3.5036349967 4.9169038309 
46.3276065762 1.3226113811 -1.2751512041 4.9991010686 99.1128086601 46.7071999054 4.1862432552 -3.3619068685 4.9213462493 
46.6267654823 0.4560509537 -0.6849195364 4.9980242187 98.9493409545 46.9252042777 4.0428092397 -3.4250045741 4.9243033237 
46.9117713650 1.0189308702 -1.0552814423 4.9999829279 99.4534604413 47.0467227149 3.5474483625 -3.3390362952 4.9401970802 
47.1817205761 1.5459650013 -0.9445669211 4.9984942470 99.4859094141 47.2384123878 4.8526923033 -3.3352045471 4.8985179087 
47.4543150577 0.3666277229 -1.2116238009 4.9977702746 98.9655910918 47.5233093126 3.9385732145 -3.4470412773 4.9268838823 
47.7320984903 1.1974375571 -0.9271833424 4.9997785807 99.7267139915 47.7634544190 4.0793096661 -3.5121565934 4.9210346062 
48.0133034644 1.2959841526 -0.5967802076 4.9987490359 99.2785638389 48.0580359068 4.5427665221 -2.8539830637 4.9200577608 
48.2998289624 0.7408312590 -1.5966037111 4.9978844779 99.1510141816 48.3295387240 3.9336932880 -3.8522508979 4.9162905425 
48.5849143696 1.0572271769 -0.9656741264 4.9999777339 99.7519006508 48.6049633339 4.1775427658 -3.5457118077 4.9171128668 
48.8900687230 0.8644399436 -0.3357495797 4.9977019743 99.7462662645 48.8623063917 4.0243316981 -2.8342308556 4.9374450747 
49.1442319605 1.2545884093 -1.5718257686 4.9980410002 98.9690883801 49.1273926411 4.4185223316 -3.9966943724 4.8966676395 
49.4320831379 1.0746156067 -1.0124494364 4.9999713876 99.4201198744 49.3930123984 3.9372688198 -3.0615255080 4.9356128223 
49.7287886354 0.4093807299 -0.6594044489 4.9976758177 99.6697817147 49.7185562486 3.5547917101 -3.0204391611 4.9469543246 
50.0000000000 1.4895718708 -1.1692908673 4.9986582999 99.3403714230 50.0000000000 4.6263961548 -3.5214406403 4.9024579401 

